Harnessing the Latent Diffusion Model for Training-Free Image Style Transfer

Diffusion models have recently shown the ability to generate high-quality images. However, controlling its generation process still poses challenges. The image style transfer task is one of those challenges that transfers the visual attributes of a style image to another content image. Typical obstacle of this task is the requirement of additional training of a pre-trained model. We propose a training-free style transfer algorithm, Style Tracking Reverse Diffusion Process (STRDP) for a pretrained Latent Diffusion Model (LDM). Our algorithm employs Adaptive Instance Normalization (AdaIN) function in a distinct manner during the reverse diffusion process of an LDM while tracking the encoding history of the style image. This algorithm enables style transfer in the latent space of LDM for reduced computational cost, and provides compatibility for various LDM models. Through a series of experiments and a user study, we show that our method can quickly transfer the style of an image without additional training. The speed, compatibility, and training-free aspect of our algorithm facilitates agile experiments with combinations of styles and LDMs for extensive application.

==> compression_log.txt <==
Starting PDF compression process at 2024年 10月 2日 水曜日 11時12分31秒 CEST
Found       16 PDF files to compress

Processing: ./images/TadainUnetV12.drawio.pdf
  Original size: 9.8M
  Compressed size: 2.7M
  Compressed file replaced original

Processing: ./images/strength_comparison_v5.pdf
  Original size: 2.8M
  Compressed size: 464K
  Compressed file replaced original

Processing: ./images/robustness_v2.pdf
  Original size: 5.5M
  Compressed size: 968K
  Compressed file replaced original

Processing: ./images/PDF/ablation_study_with_wct.pdf
  Original size: 8.5M
  Compressed size: 1.1M
  Compressed file replaced original

Processing: ./images/PDF/qualitative_comparison_v3.pdf
  Original size: 8.2M
  Compressed size: 1.5M
  Compressed file replaced original

Processing: ./images/teaser_v3.pdf
  Original size: 6.0M
  Compressed size: 328K
  Compressed file replaced original

Processing: ./images/TadainOverviewV17.pdf
  Original size:  34M
  Compressed size: 240K
  Compressed file replaced original

Processing: ./images/qualitative_with_hm_v5.pdf
  Original size:  16M
  Compressed size: 620K
  Compressed file replaced original

Processing: ./inputs/14_3.pdf
  Original size: 584K
  Compressed size: 244K
  Compressed file replaced original

Processing: ./inputs/15_0.pdf
  Original size: 532K
  Compressed size: 200K
  Compressed file replaced original

Processing: ./inputs/13_2.pdf
  Original size: 564K
  Compressed size: 204K
  Compressed file replaced original

Processing: ./inputs/35_3.pdf
  Original size: 552K
  Compressed size: 196K
  Compressed file replaced original

Processing: ./inputs/1_0.pdf
  Original size: 552K
  Compressed size: 180K
  Compressed file replaced original

Processing: ./inputs/19_1.pdf
  Original size: 616K
  Compressed size: 228K
  Compressed file replaced original

Processing: ./inputs/21_2.pdf
  Original size: 548K
  Compressed size: 172K
  Compressed file replaced original

Processing: ./inputs/6_1.pdf
  Original size: 572K
  Compressed size: 196K
  Compressed file replaced original

Compression process completed at 2024年 10月 2日 水曜日 11時12分34秒 CEST

